The inner circumstellar dust of the red supergiant Antares as seen with VLT/SPHERE/ZIMPOL

The processes by which red supergiants lose mass are not fully understood thus-far and their mass-loss rates lack theoretical constraints. The ambient surroundings of the nearby M0.5 Iab star Antares offers an ideal environment to obtain detailed empirical information on the outflow properties at its onset, and hence indirectly, on the mode(s) of mass loss. We present and analyse optical VLT/SPHERE/ZIMPOL polarimetric imaging with angular resolution down to 23 milli-arcsec, sufficient to spatially resolve both the stellar disk and its direct surroundings. We detect a conspicuous feature in polarised intensity that we identify as a clump containing dust, which we characterise through 3D radiative transfer modelling. The clump is positioned behind the plane of the sky, therefore has been released from the backside of the star, and its inner edge is only 0.3 stellar radii above the surface. The current dust mass in the clump is $1.3^{+0.2}_{-1.0} \times 10^{-8}$ M$_{\odot}$, though its proximity to the star implies that dust nucleation is probably still ongoing. The ejection of clumps of gas and dust makes a non-negligible contribution to the total mass lost from the star which could possibly be linked to localised surface activity such as convective motions or non-radial pulsations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
